A quantum cellular automaton for one-dimensional QED

We propose a discrete spacetime formulation of quantum electrodynamics in one-dimension (a.k.a the Schwinger model) in terms of quantum cellular automata, i.e. translationally invariant circuits of local quantum gates. These have exact gauge covariance and a maximum speed of information propagation. In this picture, the interacting quantum field theory is defined as a "convergent" sequence of quantum cellular automata, parameterized by the spacetime lattice spacing---encompassing the notions of continuum limit and renormalization, and at the same time providing a quantum simulation algorithm for the dynamics.

==> Gphi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (1) at (1.25, 0) {};
		\node [style=red] (2) at (-1.25, 0) {};
		\node [style=none] (5) at (0, -0.75) {$x$};
		\node [style=greentransp] (6) at (-4.25, 0) {};
		\node [style=greentransp] (7) at (4.25, 0) {};
		\node [style=black] (10) at (-7.25, 0) {};
		\node [style=red] (12) at (7.25, 0) {};
		\node [style=none] (14) at (4.25, -0.75) {{\color{gray} $x+\varepsilon/2$}};
		\node [style=none] (15) at (-4.25, -0.75) {{\color{gray} $x-\epsilon/2$}};
		\node [style=largegaugetransp] (16) at (-4.25, 1.25) {$T_{\phi(x)}$};
		\node [style=gauge] (18) at (-1.25, 1.25) {$R_{\phi(x)}$};
		\node [style=gauge] (19) at (1.25, 1.25) {$R_{\phi(x)}$};
		\node [style=largegaugetransp] (20) at (4.25, 1.25) {$T_{-\phi(x)}$};
		\node [style=black] (21) at (1.25, 2.5) {};
		\node [style=red] (22) at (-1.25, 2.5) {};
		\node [style=greentransp] (23) at (-4.25, 2.5) {};
		\node [style=greentransp] (24) at (4.25, 2.5) {};
		\node [style=black] (26) at (-7.25, 2.5) {};
		\node [style=red] (27) at (7.25, 2.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dotted] (6) to (2);
		\draw [style=dotted] (2) to (1);
		\draw [style=dotted] (1) to (7);
		\draw [style=dotted] (6) to (10);
		\draw [style=dotted] (7) to (12);
		\draw [style=dotted] (23) to (22);
		\draw [style=dotted] (22) to (21);
		\draw [style=dotted] (21) to (24);
		\draw [style=dotted] (23) to (26);
		\draw [style=dotted] (24) to (27);
		\draw [style=opaque] (20) to (7);
		\draw [style=opaque] (20) to (24);
		\draw (21) to (19);
		\draw (19) to (1);
		\draw (22) to (18);
		\draw (18) to (2);
		\draw [style=opaque] (23) to (16);
		\draw [style=opaque] (16) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

